Explainability-Driven Quality Assessment for Rule-Based Systems

This paper introduces an explanation framework designed to enhance the quality of rules in knowledge-based reasoning systems based on dataset-driven insights. The traditional method for rule induction from data typically requires labor-intensive labeling and data-driven learning. This framework provides an alternative and instead allows for the data-driven refinement of existing rules: it generates explanations of rule inferences and leverages human interpretation to refine rules. It leverages four complementary explanation types: trace-based, contextual, contrastive, and counterfactual, providing diverse perspectives for debugging, validating, and ultimately refining rules. By embedding explainability into the reasoning architecture, the framework enables knowledge engineers to address inconsistencies, optimize thresholds, and ensure fairness, transparency, and interpretability in decision-making processes. Its practicality is demonstrated through a use case in finance.

==> reviews.txt <==
CAUTION: This email originated from outside of the organization. Do not click links or open attachments unless you recognize the sender and know the content is safe.

Dear Seneviratne Oshani,

We are pleased to inform you that your paper, "Explainability-Driven Quality Assessment for Rule-Based Systems", has been accepted for presentation at the Web of Data workshop as LONG paper.

Congratulations on your achievement! Stay tune for information about the presentation and the schedule.

We look forward to your contribution to an engaging and productive workshop.

Best regards,
Maria Angela Pellegrino,
Anisa Rula,
Anelia Kurteva
Web of Data workshop organizers

SUBMISSION: 4
TITLE: Explainability-Driven Quality Assessment for Rule-Based Systems


----------------------- REVIEW 1 ---------------------
SUBMISSION: 4
TITLE: Explainability-Driven Quality Assessment for Rule-Based Systems
AUTHORS: Brendan Capuzzo, William Van Woensel and Oshani Seneviratne

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
The paper presents an explanation framework aimed at improving the quality of rules in knowledge-based reasoning systems by extending Punya. The framework generates explanations of rule inferences, which can be interpreted by knowledge engineers to refine the existing rules, and natural language explanation for lay-users.

STRENGTHS:
- The approach extends an already available tool, Punya.
- It provides a dual output: one in RDF format for expert users and another in natural language for less experienced users.
- The use case facilitates understanding the utility of the explanation framework, offering guidance in interpreting the presented algorithms and the obtained output.
- I appreciated the inclusion of the code accompanying the article; I successfully executed the application in Android Studio. However, I would like to point out that the link in the README under “See here for more info” is broken and currently inaccessible.
- It moves a step forward in the explicability of quality assessment direction.

LIMITATIONS:
- The proposed approach has not been evaluated in any way.
- While the code for the Android Studio app is provided, the Explainer Component is not made directly available for use in the MIT App Inventor.
- The rationale behind extending Punya is insufficiently justified.
- The primary target audience is unclear. While Punya is designed for lay users, is not explained how knowledge engineers can benefit from this tool.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 4
TITLE: Explainability-Driven Quality Assessment for Rule-Based Systems
AUTHORS: Brendan Capuzzo, William Van Woensel and Oshani Seneviratne

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
Building upon Punya, this paper introduces a novel explanation framework designed to enhance and clarify the quality of rules in knowledge-based reasoning systems. Its applicability is demonstrated through a financial use case.

The paper aligns well with the goals of the workshop by addressing the explicability of quality assessments. Including it in the workshop could foster valuable discussions on how to make quality assessments more understandable for end-users.

Strengths:

- Extends Punya, an already established and widely used tool.
- Advances the field by contributing to the explicability of quality assessments.
- Clearly describes the proposed tool's architecture, algorithms, example outputs, and use case.
- Provides access to open-source code, promoting transparency and further development.

Limitations:

- The proposed approach lacks evaluation.
- The target audience is unclear: while Punya is aimed at lay-users, the introduction mentions knowledge engineers. Please, clarify it in the final version of the article.
- The rationale for choosing to extend Punya is not well-explained. Please, clarify it.


